Affine Monads and Lazy Structures for Bayesian Programming

We show that streams and lazy data structures are a natural idiom for programming with infinite-dimensional Bayesian methods such as Poisson processes, Gaussian processes, jump processes, Dirichlet processes, and Beta processes. The crucial semantic idea, inspired by developments in synthetic probability theory, is to work with two separate monads: an affine monad of probability, which supports laziness, and a commutative, non-affine monad of measures, which does not. (Affine means that $T(1)\cong 1$.) We show that the separation is important from a decidability perspective, and that the recent model of quasi-Borel spaces supports these two monads. To perform Bayesian inference with these examples, we introduce new inference methods that are specially adapted to laziness; they are proven correct by reference to the Metropolis-Hastings-Green method. Our theoretical development is implemented as a Haskell library, LazyPPL.

==> revisions-outstanding.txt <==
Rev 1.

* Lines 524-532 -- at this level of detail, it was really hard to follow this paragraph. I would either expand and show the code if space is granted, or just cut this.

S: Let's look at the page limit. We can either buy extra pages, cut stuff, or use supplementary material. 

* Lines 844-846 -- presumably the other constants you add like gp exists because of Kolmogorov. What about memoize?

S: We addressed this later in the paper (under open questions), I don't know that we want to speculate at this point.



Rev 2.

l778: (just a suggestion, feel free to ignore) I'd write v_\varepsilon for v to show that it's the label for the root node \varepsilon.

S: I added "\upsilon(\omega)=\omega()" a bit above, to make this clearer. We haven't used epsilon yet, we used () for the empty list, so I didn't know whether it's more confusing to start using it. Also we haven't defined $\upsilon_s(\omega)=\omega(s)$ for other $s$, we didn't need it. And the notation $\upsilon$ was trying to indicate that it's a fairly canonical new thing. 

For example, e(\omega, \omega') is introduced in l1130; where is it used?
In general, it seems Section 7 can use some rewriting.

S: e is used in the definition of state-dependent mixing, which we are instantiating here. Still, now I have done the revisions, could be worth going over again with fresh eyes. 


==> timings.txt <==

       __|  __|_  )
       _|  (     /   Amazon Linux 2 AMI
      ___|\___|___|

on AWS EC T2 Medium (4 GB):


root@597e1c1ecdcf:/opt/lazyppl# time stack run regression-exe
Plotting images/regression-linear-prior.svg...
Done.
Plotting images/regression-dataset.svg...
Done.
Plotting images/regression-linear-reg.svg...
Done.
Plotting images/regression-piecewise-prior.svg...
Done.
Plotting images/regression-poissonpp.svg...
Done.
Plotting images/regression-piecewise-reg.svg...
Killed

real	0m57.003s
user	0m32.540s
sys	0m10.343s
root@597e1c1ecdcf:/opt/lazyppl# time stack run gaussianprocess-exe
Plotting images/gp-prior.svg...
Done.
Plotting images/gp-reg.svg...
Done.

real	0m57.206s
user	0m32.732s
sys	0m5.348s
root@597e1c1ecdcf:/opt/lazyppl# time stack run clustering-exe
Generating images/clustering-dataset.svg...
Done.
Generating images/clustering-map.svg...
Done.

real	0m38.055s
user	0m18.820s
sys	0m3.822s
root@597e1c1ecdcf:/opt/lazyppl# time stack run ibp-exe
Group 1 (weight 2.1962517518100277): Japan 
Group 2 (weight 0.5908951583542722): Philippines 
Group 3 (weight 0.38898820685860047): China Germany Italy Japan Russia Spain United States 
Group 4 (weight 0.985523962424468): China Vietnam 
Group 5 (weight 0.5796347665456051): Indonesia Japan Philippines Vietnam 
Group 6 (weight 0.938545482628221): Nigeria Zimbabwe 

real	0m23.462s
user	0m3.126s
sys	0m1.461s

--

       __|  __|_  )
       _|  (     /   Amazon Linux 2 AMI
      ___|\___|___|

on AWS EC2 T3 Large (8GB)

root@855266bd433a:/opt/lazyppl# time stack run clustering-exe
Generating images/clustering-dataset.svg...
Done.
Generating images/clustering-map.svg...
Done.

real	0m34.666s
user	0m20.296s
sys	0m4.130s
root@855266bd433a:/opt/lazyppl# time stack run clustering-exe
Generating images/clustering-dataset.svg...
Done.
Generating images/clustering-map.svg...
Done.

real	0m24.494s
user	0m16.318s
sys	0m3.596s
root@855266bd433a:/opt/lazyppl# time stack run clustering-exe
Generating images/clustering-dataset.svg...
Done.
Generating images/clustering-map.svg...
Done.

real	0m25.795s
user	0m17.135s
sys	0m3.857s
root@855266bd433a:/opt/lazyppl# time stack run regression-exe
Plotting images/regression-linear-prior.svg...
Done.
Plotting images/regression-dataset.svg...
Done.
Plotting images/regression-linear-reg.svg...
Done.
Plotting images/regression-piecewise-prior.svg...
Done.
Plotting images/regression-poissonpp.svg...
Done.
Plotting images/regression-piecewise-reg.svg...
Done.
Plotting images/regression-piecewise-const.svg...
Done.

real	1m1.566s
user	1m5.444s
sys	0m18.367s
root@855266bd433a:/opt/lazyppl# time stack run regression-exe
Plotting images/regression-linear-prior.svg...
Done.
Plotting images/regression-dataset.svg...
Done.
Plotting images/regression-linear-reg.svg...
Done.
Plotting images/regression-piecewise-prior.svg...
Done.
Plotting images/regression-poissonpp.svg...
Done.
Plotting images/regression-piecewise-reg.svg...
Done.
Plotting images/regression-piecewise-const.svg...
Done.

real	0m55.480s
user	0m56.626s
sys	0m15.325s
root@855266bd433a:/opt/lazyppl# time stack run gaussianprocess-exe
Plotting images/gp-prior.svg...
Done.
Plotting images/gp-reg.svg...
Done.

real	0m33.155s
user	0m26.434s
sys	0m4.475s
root@855266bd433a:/opt/lazyppl# time stack run gaussianprocess-exe
Plotting images/gp-prior.svg...
Done.
Plotting images/gp-reg.svg...
Done.

real	0m32.911s
user	0m26.158s
sys	0m4.424s
root@855266bd433a:/opt/lazyppl# time stack run ibp-exe
Group 1 (weight 0.6767424660637921): Germany Italy Spain 
Group 2 (weight 0.44886677547986753): China Japan United States 
Group 3 (weight 0.3716283288990731): China Indonesia Japan Philippines Vietnam 
Group 4 (weight 0.9466841345509354): Nigeria Zimbabwe 

real	0m12.242s
user	0m2.846s
sys	0m1.247s
root@855266bd433a:/opt/lazyppl# time stack run ibp-exe
Group 1 (weight 4.069929000259134): Jamaica 
Group 2 (weight 2.1576263512129668): Jamaica 
Group 3 (weight 0.8492630322273901): Iraq Libya 
Group 4 (weight 2.0409148570683664): Nigeria 
Group 5 (weight 1.9981721783809612): Nigeria 
Group 6 (weight 0.44776847264035413): Germany Italy Russia Spain 
Group 7 (weight 0.49764261282395067): China Indonesia Japan Philippines Vietnam 

real	0m12.093s
user	0m2.507s
sys	0m1.150s
root@855266bd433a:/opt/lazyppl# time stack run programinduction-exe
Plotting images/programinduction-reg.svg...
Killed

real	0m36.476s
user	0m37.890s
sys	0m11.610s
root@855266bd433a:/opt/lazyppl# time stack run programinduction-exe
Plotting images/programinduction-reg.svg...
Killed

real	0m43.642s
user	0m35.114s
sys	0m10.812s
root@855266bd433a:/opt/lazyppl# 



--

On EC2 T3 Large.
Editing plotFuns via:
import Data.Time as T
plotFuns :: String -> [(Double,Double)] -> [Double -> Double] -> Double -> IO ()
plotFuns filename dataset funs alpha =
    do  startTime <- T.getCurrentTime
        if (show (T.diffUTCTime startTime startTime) == "")
         then putStrLn $ "Plotting " ++ filename ++ "..."
         else putStrLn $ "Plotting " ++ filename ++ "..."
        file filename $ foldl (\a f -> let xfs = sampleFun f in a % plot (map fst xfs)$
        endTime <- T.getCurrentTime
        putStrLn $ "Done. (" ++ show (T.diffUTCTime endTime startTime) ++ ")"
        return ()

Plotting images/regression-linear-prior.svg...
Done. (1.667064689s)
Plotting images/regression-dataset.svg...
Done. (0.410906036s)
Plotting images/regression-linear-reg.svg...
Done. (1.949904233s)
Plotting images/regression-piecewise-prior.svg...
Done. (0.438236395s)
Plotting images/regression-poissonpp.svg...
Done.
Plotting images/regression-piecewise-reg.svg...
Done. (17.359771248s)
Plotting images/regression-piecewise-const.svg...
Done. (24.666588009s)

real	0m58.923s
user	1m3.884s
sys	0m17.437s
root@051c01d2edbd:/opt/lazyppl# time stack run regression-exe
Plotting images/regression-linear-prior.svg...
Done. (1.691894222s)
Plotting images/regression-dataset.svg...
Done. (0.404599448s)
Plotting images/regression-linear-reg.svg...
Done. (1.920410212s)
Plotting images/regression-piecewise-prior.svg...
Done. (0.411179968s)
Plotting images/regression-poissonpp.svg...
Done.
Plotting images/regression-piecewise-reg.svg...
Done. (20.950688874s)
Plotting images/regression-piecewise-const.svg...
Done. (23.389243271s)

real	0m54.746s
user	1m3.269s
sys	0m17.915s

Plotting images/gp-prior.svg...
Done. (3.419196099s)
Plotting images/gp-reg.svg...
Plotting images/gp-reg.svg...
Done. (18.823965929s)

real	0m36.977s
user	0m34.271s
sys	0m5.409s
root@051c01d2edbd:/opt/lazyppl# time stack run gaussianprocess-exe
Plotting images/gp-prior.svg...
Plotting images/gp-prior.svg...
Done. (3.632305298s)
Plotting images/gp-reg.svg...
Plotting images/gp-reg.svg...
Done. (19.632197771s)

real	0m29.736s
user	0m26.454s
sys	0m4.381s
root@051c01d2edbd:/opt/lazyppl# 
Plotting images/clustering-map.svg...
Done. (14.691365769s)

real	0m29.187s
user	0m25.351s
sys	0m4.479s
root@051c01d2edbd:/opt/lazyppl# time stack run clustering-exe
Generating images/clustering-dataset.svg...
Done.
Plotting images/clustering-map.svg...
Done. (12.929391524s)

real	0m19.801s
user	0m15.501s
sys	0m3.137s

